Abstractive Text Summarization: State of the Art, Challenges, and Improvements

Specifically focusing on the landscape of abstractive text summarization, as opposed to extractive techniques, this survey presents a comprehensive overview, delving into state-of-the-art techniques, prevailing challenges, and prospective research directions. We categorize the techniques into traditional sequence-to-sequence models, pre-trained large language models, reinforcement learning, hierarchical methods, and multi-modal summarization. Unlike prior works that did not examine complexities, scalability and comparisons of techniques in detail, this review takes a comprehensive approach encompassing state-of-the-art methods, challenges, solutions, comparisons, limitations and charts out future improvements - providing researchers an extensive overview to advance abstractive summarization research. We provide vital comparison tables across techniques categorized - offering insights into model complexity, scalability and appropriate applications. The paper highlights challenges such as inadequate meaning representation, factual consistency, controllable text summarization, cross-lingual summarization, and evaluation metrics, among others. Solutions leveraging knowledge incorporation and other innovative strategies are proposed to address these challenges. The paper concludes by highlighting emerging research areas like factual inconsistency, domain-specific, cross-lingual, multilingual, and long-document summarization, as well as handling noisy data. Our objective is to provide researchers and practitioners with a structured overview of the domain, enabling them to better understand the current landscape and identify potential areas for further research and improvement.

==> create-manual-bib-entry.txt <==
Article [1]
The required fields here are author, title, journal, and year; all others can
be omitted if you do not have the corresponding information. Note as well
that author names should be separated by “and”.

@article{key ,
author = {Arthur B Cummings and David Eftekhary and Frank G House},
title = {The accurate determination of college students’
coefficients of friction},
journal = {Journal of Sketchy Physics},
volume = {13},
year = {2003},
number = {2},
pages = {46--129}
}

Book [2]
The required fields are author, title, publisher, and year.

@book{key ,
author = {I J Kuss},
title = {On the Importance of Kissing Up to Your Boss},
edition = {5},
publisher = {Dilbert Books},
address = {Cambridge MA},
year = {1995}
}

Series [3]
Series are cited as books with an additional field.

@book{key ,
author = {L M Napster},
title = {Mathematical Theory of Efficient Piracy},
series = {Lecture Notes in Mathematics},
volume = {3204},
publisher = {Springer Verlag},
address = {New York NY},
year = {1998}
}

PhD Thesis [4]
The required fields are author, title, publisher, and year. You may also
cite master’s theses using the mastersthesis entry type.

@phdthesis{key ,
author = {O P Qwerty},
title = {History of the Goofy Layout of Keyboards},
publisher = {Podunk University Arcana Department},
address = {Podunk IN},
year = {1996}
}

Technical Report [5]
The required fields are author, title, publisher, and year.

@techreport{key ,
author = {Robert Swearingen},
title = {Morpholoty and syntax of British sailors’ English},
series = {Technical Report},
volume = {249},
publisher = {Profanity Institute},
address = {New York NY},
year = {1985}
}

In Collection [6]
The required fields are author, title (of the article within the book), book-
title (name of the book containing the article), and year.

@incollection{key ,
author = {Tom Upsilon},
title = {Obscure Greek letters and their meanings
in mathematics and the sciences},
editor = {V W Xavier},
booktitle = {Proceedings of the seventh international
trivia conference},
publisher = {Last Resort Publishers},
address = {Philadelphia PA},
year = {1987},
pages = {129--158}
}




Website [7]
For websites, note the specific formatting of the howpublished field. Be
sure to include the date of access as shown. Also, keep in mind that certain
characters common in urls, such as underscores, must be escaped (preceded
by a backslash, ex.

@misc{key ,
author = {James Tetazoo},
title = {A brief guide to recreational pyromania},
howpublished = {Available at \url{http://
www.blowinglotsofweirdstuffup.com/guide.html} (2005/06/12)}
}

Accepted for Publication [8]
To show that an article has been accepted for publication but not yet
published, include the line note = {(in press)}.

@unpublished{key ,
author = {J Mentor},
title = {Behavior of small animals on fire},
journal = {Nature},
note = {(in press)}
}

Not Published [10]
If a manuscript has not yet been published or submitted for publication,
you may still cite it. Include a note to this effect.

@unpublished{key ,
author = {J Mentor},
title = {Behavior of small animals on fire},
note = {Unpublished Manuscript},
year = {2012}
}

Conversation [11]
Occasionally, an important item that does not exist in the literature will
be discussed with your mentor. When this happens, you may cite the con-
versation with your mentor.

@misc{key ,
author = {Sigmund Freud},
month = {July},
year = {2012},
howpublished = {Personal conversation}
}





